Three-dimensional general relativistic Poynting-Robertson effect II: Radiation field from a rigidly rotating spherical source

We investigate the three-dimensional, general relativistic Poynting-Robertson effect in the case of rigidly rotating spherical source which emits radiation radially in the local comoving frame. Such radiation field is meant to approximate the field produced by the surface of a rotating neutron star, or by the central radiating hot corona of accreting black holes; it extends the purely radial radiation field that we considered in a previous study. Its angular momentum is expressed in terms of the rotation frequency and radius of the emitting source. For the background we adopt a Kerr spacetime geometry. We derive the equations of motion for test particles influenced by such radiation field, recovering the classical and weak-field approximation for slow rotation. We concentrate on solutions consisting of particles orbiting along circular orbits off and parallel to the equatorial plane, which are stabilized by the balance between gravitational attraction, radiation force and PR drag. Such solutions are found to lie on a critical hypersurface, whose shape may morph from prolate to oblate depending on the Kerr spin parameter and the luminosity, rotation and radius of the radiating sphere. For selected parameter ranges, the critical hypersurface intersects the radiating sphere giving rise to a bulging equatorial region or, alternatively, two lobes above the poles. We calculate the trajectories of test particles in the close vicinity of the critical hypersurface for a selected set of initial parameters and analyze the spatial and angular velocity of test particles captured on the critical hypersurface.

==> response.txt <==
Dear Dr. Tirziu, 

thank you for your e-mail and for sending the referee´s report for the manuscript DJ12590, "Three-dimensional general relativistic Poynting-Robertson effect. II. Radiation field from a rigidly rotating spherical source"
by Pavel Bakala, Vittorio De Falco, Emmanuele Battista, et al.  We also thank the referee for their help. 
We are resubmiting a new version of the manuscript where the changes based on all the referee´s comments and suggestions are incorporated.

Namely:

a) regarding the point 1 of the report:

Explicit relation for the Carter constant is added (Eg. 14).
We also added an explanation of the dependency of the Carter constant on b,a and the emitting angle theta_e in two new sentences below Eq. 26.
"This relation also fixes the Carter constant Q for a given photon trajectory through Eq. (14)." 
and a little further
"Therefore in the case of our radiation field which is emitted radially in the frame of the rigidly rotating emitting
surface, the latitudinal photon impact parameter q (and also the Carter constant Q) is fully determined by the emission angle theta_e, the azimuthal photon impact parameter b(theta_e,Omega,R_{star},a) and the Kerr parameter (spin) a." 

Moreover, we added a couple of sentences disccusing the astrophysical relevancy of the radiating field model at the end of the paragraph 3.1:
"Considering only the emission of an individual light ray (that orthogonal to the surface)
from each point of the rotating sphere, as done in the present study, makes the problem analytically
treatable and represents a clear step forward in capturing the behaviour of test particle under the
infuence of the gravitational and radiation field generated by (or around) rotating compact objects. More realistic models should include the the whole range of outgoing light ray directions as well as the angular dependence of the surface emissivity."


b) regarding the point 2 of the report:
Following the referee´s suggestion, we used "the observer-splitting formalism" instead of "the relativity of observer splitting formalism" everywhere in the manuscript. 

Thank you for your consideration.

Best Regards, 
on behalf of the authors
Pavel Bakala





Re: DJ12590
    Three-dimensional general relativistic Poynting-Robertson effect. II.
    Radiation field from a rigidly rotating spherical source
    by Pavel Bakala, Vittorio De Falco, Emmanuele Battista, et al.

Dear Dr. Bakala,

The above manuscript has been reviewed by one of our referees.
Comments from the report appear below for your consideration.

When you resubmit your manuscript, please include a summary of the changes made and a brief response to all recommendations and criticisms.

Yours sincerely,

Alin Tirziu
Associate Editor
Physical Review D
Email: prd@aps.org
https://journals.aps.org/prd/



----------------------------------------------------------------------
Report of the Referee -- DJ12590/Bakala
----------------------------------------------------------------------

The paper by Bakala et al. extends the previous results on motion of test particles under the combined gravitational effect of a black hole (or a neutron star) and the Poynting-Robertson--type effect due to a radiation field emitted from vicinity of the center. It is a standard and well written paper, also containing nice figures. I recommend it for publication in PRD. I just have one question and one minor
suggestion:

i) Despite Fig. 2, it is rather hard to imagine whether the flux considered is "physically reasonable" or not. Apparently, the angular momentum of each photon is given by that of the emitting surface (which is natural), while the photons' "Carter constant" is given by the requirement that they move along theta=const (so this constant is specific for each photon). Is it clear that one can always (or at least typically) choose this constant in the desired way? And is such a choise natural in the given astrophysical situation?

ii) The authors refer to "the relativity of observer splitting formalism", which sounds strange -- "the observer-splitting formalism"
would be enough (the word "relativity" is rather trivial there, the more so that just ZAMO is being considered).

